Direct Numerical Simulations of pore competition in idealized micro-spall using the VOF method

Under shock loading, metals have been found to melt and with reflection of the shock wave from the material free surface, cavities nucleate and grow. This process is referred to as micro spall and has been studied experimentally with analytical models describing debris sizes. Measurements during the cavity growth phase are not possible at present and we present here the Direct Numerical Simulation of an idealized problem where we assume an inviscid, incompressible liquid subject to a constant expansion rate with cavities at a vanishing vapour pressure. In order to allow for a time-varying gas volume a free-surface interface condition has been implemented in an existing incompressible multiphase Navier-Stokes solver, PARIS Simulator, using a volume-of-fluid method. The gas flow remains unsolved and is instead assumed to have a fixed pressure which is applied to the liquid through a Dirichlet boundary condition on the arbitrary liquid-gas interface. Gas bubbles are tracked individually, allowing the gas pressure to be prescribed using a suitable equation of state. Simulations with hundreds of bubbles have been performed in a fixed domain under a constant rate of expansion. A bubble competition is observed: larger bubbles tend to expand more rapidly at the demise of smaller ones. The time scale of competition is shown to depend on a modified Weber number.

==> graphics/grid_4x4_bub.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'grid_4x4_bub.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1163.75352198bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00608947)%
    \put(0,0){\includegraphics[width=\unitlength]{grid_4x4_bub.eps}}%
  \end{picture}%
\endgroup%


==> graphics/p_bulk.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'p_bulk.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{881.74542049bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97247457)%
    \put(0,0){\includegraphics[width=\unitlength]{p_bulk.pdf}}%
    \put(0.51264115,0.57179835){\color[rgb]{0.03921569,0.02745098,0.02745098}\makebox(0,0)[lt]{\begin{minipage}{0.75140121\unitlength}\raggedright $p_{i,j}$\\ \end{minipage}}}%
    \put(0.16152121,0.56340726){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.75140121\unitlength}\raggedright $p_{i-1,j}$\\ \end{minipage}}}%
    \put(0.81137137,0.56340726){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.75140121\unitlength}\raggedright $p_{i+1,j}$\\ \end{minipage}}}%
    \put(0.50292524,0.21614939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.75140121\unitlength}\raggedright $p_{i,j-1}$\\ \end{minipage}}}%
    \put(0.50778324,0.86082563){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.75140121\unitlength}\raggedright $p_{i,j+1}$\\ \end{minipage}}}%
    \put(0.3378649,0.34853816){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32138787\unitlength}\raggedright  $\rho_{i,j-\frac{1}{2}}$    \\ \end{minipage}}}%
    \put(0.57281408,0.47263724){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32138787\unitlength}\raggedright  $\rho_{i+\frac{1}{2},j}$    \\ \end{minipage}}}%
    \put(0.25748755,0.4744038){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32138787\unitlength}\raggedright  $\rho_{i-\frac{1}{2},j}$    \\ \end{minipage}}}%
    \put(0.33389019,0.67490559){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32138787\unitlength}\raggedright  $\rho_{i,j+\frac{1}{2}}$    \\ \end{minipage}}}%
  \end{picture}%
\endgroup%


==> graphics/reconstruction.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'reconstruction.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1396.87471621bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6149263)%
    \put(0,0){\includegraphics[width=\unitlength]{reconstruction.pdf}}%
    \put(0.23363383,0.32809209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i,j$}}}%
    \put(0.43362818,0.45005189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_{i+1/2,j}$}}}%
  \end{picture}%
\endgroup%

